FLiER: Practical Topology Update Detection Using Sparse PMUs

In this paper, we present a Fingerprint Linear Estimation Routine (FLiER) to identify topology changes in power networks using readings from sparsely-deployed phasor measurement units (PMUs). When a power line, load, or generator trips in a network, or when a substation is reconfigured, the event leaves a unique "voltage fingerprint" of bus voltage changes that we can identify using only the portion of the network directly observed by the PMUs. The naive brute-force approach to identify a failed line from such voltage fingerprints, though simple and accurate, is slow. We derive an approximate algorithm based on a local linearization and a novel filtering approach that is faster and only slightly less accurate. We present experimental results using the IEEE 57-bus, IEEE 118-bus, and Polish 1999-2000 winter peak networks.

==> figs/ieee57coord2.tikz <==
\node [draw] (n0) at (77,99) {};
\node [draw] (n1) at (59,99) {};
\node [draw] (n2) at (50,99) {};
\node [draw, rectangle, fill=blue] (n3) at (10,99) {};
\node [draw] (n4) at (0,99) {};
\node [draw] (n5) at (0,86) {};
\node [draw] (n6) at (0,13) {};
\node [draw] (n7) at (-4,1) {};
\node [draw] (n8) at (84,1) {};
\node [draw] (n9) at (94,1) {};
\node [draw] (n10) at (78,38) {};
\node [draw, rectangle, fill=blue] (n11) at (94,78) {};
\node [draw] (n12) at (78,78) {};
\node [draw] (n13) at (50,78) {};
\node [draw] (n14) at (50,87) {};
\node [draw] (n15) at (94,99) {};
\node [draw] (n16) at (83,91) {};
\node [draw] (n17) at (10,87) {};
\node [draw] (n18) at (22,87) {};
\node [draw] (n19) at (35,87) {};
\node [draw] (n20) at (36,78) {};
\node [draw] (n21) at (36,55) {};
\node [draw] (n22) at (30,56) {};
\node [draw] (n23) at (22,56) {\small 24};
\node [draw] (n24) at (22,44) {};
\node [draw] (n25) at (10,56) {\small 26};
\node [draw] (n26) at (10,35) {\small 27};
\node [draw] (n27) at (10,24) {\small 28};
\node [draw] (n28) at (10,13) {};
\node [draw] (n29) at (22,30) {};
\node [draw] (n30) at (22,24) {};
\node [draw] (n31) at (37,24) {};
\node [draw] (n32) at (37,30) {};
\node [draw, rectangle, fill=blue] (n33) at (50,24) {};
\node [draw] (n34) at (50,32) {};
\node [draw] (n35) at (50,38) {};
\node [draw] (n36) at (50,47) {};
\node [draw] (n37) at (50,55) {};
\node [draw] (n38) at (57,47) {};
\node [draw] (n39) at (57,38) {};
\node [draw] (n40) at (71,38) {};
\node [draw] (n41) at (65,32) {};
\node [draw] (n42) at (71,32) {};
\node [draw] (n43) at (41,62) {};
\node [draw] (n44) at (41,87) {};
\node [draw] (n45) at (50,72) {};
\node [draw] (n46) at (50,66) {};
\node [draw] (n47) at (50,60) {};
\node [draw] (n48) at (57,60) {};
\node [draw] (n49) at (99,60) {};
\node [draw] (n50) at (100,1) {};
\node [draw] (n51) at (22,13) {};
\node [draw] (n52) at (37,13) {};
\node [draw] (n53) at (50,13) {};
\node [draw] (n54) at (64,13) {};
\node [draw] (n55) at (65,38) {};
\node [draw] (n56) at (65,47) {};

